Croatian Film Review Dataset (Cro-FiReDa): A Sentiment Annotated Dataset of Film Reviews

This paper introduces Cro-FiReDa, a sentiment-annotated dataset for Croatian in the domain of movie reviews. The dataset, which contains over 10,000 sentences, has been annotated at the sentence level. In addition to presenting the overall annotation process, we also present benchmark results based on the transformer-based fine-tuning approach

==> slavic-nlp.task.txt <==
 - fix the grammar


==> tasks.txt <==
Paper Writing
    - abstract writing -300 words 40 lines apprx
    - paper writing
        - Title : Cro-SSR: Sentiment & Summary of Reviews : A corpus of Sentiment-annotated and Summaries of Film Reviews.
Data curation 
- Movie reviews - Scifi

Experimentation
- For all the annotation projects get the dataset
    - filter them out into sentences and annotation
    - text and summary
- Dataset distribution

Classification
- DS (text class)
    - per category
    - all together 
Summarization
- DS (text summary)

Nives 
- abstract 
- learner sourcing paper

https://aclanthology.org/W17-5203.pdf
https://aclanthology.org/C18-1179.pdf
https://watermark.silverchair.com/coli_a_00461.pdf?token=AQECAHi208BE49Ooan9kkhW_Ercy7Dm3ZL_9Cf3qfKAc485ysgAAAtEwggLNBgkqhkiG9w0BBwagggK-MIICugIBADCCArMGCSqGSIb3DQEHATAeBglghkgBZQMEAS4wEQQM60yxxVwYyh9eORsJAgEQgIIChLGC3uH8JKeuy1jzrQjq6pUTsPnkhqq-8pFkdpt1rYFMLVP7pasKB2gmhtFexOUTFxkj8tloKSMjuGvXxwgKugnI_hG7yf7tlw8VRvKl4dA7LQJKb2RzcVr2GNFmVxSLGnIHpryJZg-ydyTLKs0WCCYyELDtcjuEiySPK7vAXqQZNMVop6Q7A_l1-EGpiyVCuHntrDPBQHvCAUoLn6F3ap8rog7OKKChvM-tjhZyAD5jppAeFne5yuXdyujKkZOpiw3E_imJzXgziqMX2q4Za4uOrZj7JCCaIkb8n3I4qUX_jLvMBd6Srz5GOQNNXDvxyX_iOd-YeZsj_vBnGZgvy1uEGSZE4wD0J8JY8Xpb3M4Vp34mEVFDDpIegFtPcvmlZAXgGgzYUchw0D_kvE8xs3e-hGu5HRBRIneZTZOjJH5ihgYVoV2hBbUNbF6gBu2WQ2rm7pXKtyaaR9MsQ0-FGQW1PXLHPj9nbHYPs9CNSr27aVUZeBlFziCHXJkBzquZFZn2zdVmvtnAWUyK9kv7W1FT2Qi6sssSTsw0jCTzeEE9aULeAGG8Qhs-dgD-kJHEFH4XdHty3ZsNNc3ut99BlClMtX_T0NM_gH8nZ6FvBHMnEfhqGh-50X6WiLOoozgHOfRJ_oIwx-AsjWFj5wUuBE4u3RQDgvmJA_iqkhxwJdoRa72_kxx6YSA8mh2NF8RugS5GLyej1KyZm5p2ft2uVm4BVQsAifNYdD6cb-6NSAzuJ_5Qm72pe-NGLVOGk8hbPRDp0nbZZtBRUPM1FVG6XWN6hQB8Tb75x_XVsHsgfla3h2zk5pcotuJfzqN42jXBEfWPcv8i1j2uSpsclqouP4NmdXiA
https://arxiv.org/pdf/2204.12164.pdf
https://aclanthology.org/2021.nodalida-main.30.pdf    
https://aclanthology.org/2020.lrec-1.618.pdf
https://aclanthology.org/W19-6113.pdf
http://mousse-project.org/events/event-a5f3r5.html
https://aclanthology.org/2021.wassa-1.23.pdf

https://arxiv.org/pdf/2006.00206.pdf
https://aclanthology.org/L16-1429.pdf
https://arxiv.org/pdf/2012.15349.pdf
https://aclanthology.org/W17-5203.pdf
https://aclanthology.org/2021.nodalida-main.30.pdf

https://towardsdatascience.com/building-a-sentiment-classifier-using-scikit-learn-54c8e7c5d2f0


https://github.com/huggingface/transformers/tree/main/examples/pytorch/summarization
https://github.com/NLPiation/tutorial_notebooks/blob/main/summarization/hf_BART_train_breakdown.ipynb
https://wandb.ai/biased-ai/huggingface/reports/Text-Summarization-on-HuggingFace--Vmlldzo3ODA5MjI
https://keras.io/examples/nlp/t5_hf_summarization/


Čak sam vidio komedijski film Robin Hood : Men in Tights , ali moj najmanji favorit će biti verzija 2000 u kojoj glumi Russel Crowe , za koji sam mislio da je previše mračan i da zapravo ne odgovara ulozi .
mixed	negative	neutral


Na kraju , ovo je bio vrlo zabavan , ugodan film superjunaka koji je bio vrlo nasilan .

positive	neutral	mixed

Usput , ovaj put ne mislim da će se raspravljati o visokim potpeticama Brycea Dallas Howarda dok je nosila odgovarajuće cipele za trčanje .	neutral	positive	sarcasm	neutral	positive	sarcasm
LOL .	neutral	positive	sarcasm	neutral	positive	sarcasm


Također sam čekao vrlo duge kredite za zatvaranje gdje su prikazali mnoge ljude koji su uključeni u stvaranje prekrasnih specijalnih efekata , ali nije imao nikakvu kreditnu scenu sredinom ili poslije završetka .	negative	mixed	positive	mixed	negative	positive

Koji su reprizirali svoje originalne uloge i zajedno se udružili nakon 28 godina .	negative	neutral	positive	negative	neutral	positive

Osobno mi je to imalo više smisla iako za druge ljude to nisam mogao reći .	positive	mixed	neutral	mixed	neutral	positive



xxxxxxxxxxxxxxxxxxxxxxxxxxxxxxxxxxxxxxxxxxxx
 /media/gaurish/angela/projects/cro-movie-reviews/data-preparation/data/HR-Reviews-1_project_2022-sentiment-dataset.tsv
Danas postoje gore opcije od zabave koja traži istinitost i iskrenost , a to je upravo ono što donosi .
neutral
mixed
positive
mixed
neutral
positive



 /media/gaurish/angela/projects/cro-movie-reviews/data-preparation/data/HR-Reviews-2_project_2022-sentiment-dataset.tsv
Nisam znao ništa o ovom filmu , a trailer koji se činio pun akcije korišćenjem specijalnih efekata , nije mi pomogao da bolje razumijem .
negative
mixed
neutral
mixed
negative
neutral

Također zahtijeva punu koncentraciju kako bi se potpuno shvatila cijela priča i to je možda zamorno .
neutral
mixed
negative
mixed
negative
neutral



 /media/gaurish/angela/projects/cro-movie-reviews/data-preparation/data/HR-Reviews-3_project_2022-sentiment-dataset.tsv
Čak sam vidio komedijski film Robin Hood : Men in Tights , ali moj najmanji favorit će biti verzija 2000 u kojoj glumi Russel Crowe , za koji sam mislio da je previše mračan i da zapravo ne odgovara ulozi .
mixed
neutral
negative
mixed
negative
neutral



 /media/gaurish/angela/projects/cro-movie-reviews/data-preparation/data/HR-Reviews-4_project_2022-sentiment-dataset.tsv
Na kraju , ovo je bio vrlo zabavan , ugodan film superjunaka koji je bio vrlo nasilan .
positive
neutral
mixed
mixed
neutral
positive



 /media/gaurish/angela/projects/cro-movie-reviews/data-preparation/data/HR-Reviews-5_project_2022-sentiment-dataset.tsv
Usput , ovaj put ne mislim da će se raspravljati o visokim potpeticama Brycea Dallas Howarda dok je nosila odgovarajuće cipele za trčanje .
neutral
positive
sarcasm
neutral
positive
sarcasm

LOL .
neutral
positive
sarcasm
neutral
positive
sarcasm



 /media/gaurish/angela/projects/cro-movie-reviews/data-preparation/data/HR-Reviews-6_project_2022-sentiment-dataset.tsv
Tada sam gledao film s nekim prijateljima i svi smo bili toliko zaokupljeni njime i u strahu zbog zastrašujuće stvarnog terminatora na bazi tekućine koji je Arnoldov model zastario u to vrijeme .
neutral
mixed
positive
mixed
neutral
positive

Također sam čekao vrlo duge kredite za zatvaranje gdje su prikazali mnoge ljude koji su uključeni u stvaranje prekrasnih specijalnih efekata , ali nije imao nikakvu kreditnu scenu sredinom ili poslije završetka .
negative
mixed
positive
mixed
negative
positive

Koji su reprizirali svoje originalne uloge i zajedno se udružili nakon 28 godina .
negative
neutral
positive
negative
neutral
positive

Osobno mi je to imalo više smisla iako za druge ljude to nisam mogao reći .
positive
mixed
neutral
mixed
neutral
positive



 /media/gaurish/angela/projects/cro-movie-reviews/data-preparation/data/HR-Reviews-7_project_2022-sentiment-dataset.tsv
Tina pokazuje zbunjenost , jer Newt je još uvijek zaljubljen u prekrasnog mladog čarobnjaka koji pogrešno misli da je Newt vezan za nekog drugog .
neutral
mixed
negative
mixed
negative
neutral



 /media/gaurish/angela/projects/cro-movie-reviews/data-preparation/data/HR-Reviews-8_project_2022-sentiment-dataset.tsv

 /media/gaurish/angela/projects/cro-movie-reviews/data-preparation/data/HR-Reviews-9_project_2022-sentiment-dataset.tsv
Gadotova Diana utjelovljuje tu nadu i optimizam u svakom pogledu – ponekad do te mjere da se osjeća previše nerealno u godini ispunjenoj tolikim gubicima , ali i da je slijepi idealizam utješan svojom postojanošću .
neutral
mixed
positive
mixed
neutral
positive

Gadot i Pine dobro su suprotstavljeni Wiigu i Pascalu , koji imaju svoje vlastite lukove koji rade na prikazivanju drugih strana čovječanstva .
neutral
mixed
positive
mixed
neutral
positive

U konačnici je oprostivo , ali može dovesti do toga da neki gledatelji budu frustrirani pričom i / ili korakom Wonder Woman 1984 .
neutral
mixed
negative
mixed
negative
neutral



 /media/gaurish/angela/projects/cro-movie-reviews/data-preparation/data/HR-Reviews-10_project_2022-sentiment-dataset.tsv
Ralph Breaks the Internet ( neobjašnjivo ne nazvan “ Ralph WRECKS Internet ” ) je dugo očekivani nastavak Disneyovog iznenađujućeg hita Wreck-It Ralph iz 2012 godine .
mixed
positive
neutral
mixed
neutral
positive



 /media/gaurish/angela/projects/cro-movie-reviews/data-preparation/data/HR-Reviews-11_project_2022-sentiment-dataset.tsv
Joker pokušava da preuzme Gotham kojeg je opet osujetio Batman , ali ovaj put , Batman uspijeva da zabije verbalni nož u Jokerovo srce , govoreći mu da on nije njegov neprijatelj broj jedan , a to nije dobro sjelo Jokeru .
negative
mixed
neutral
positive
mixed
negative
neutral
positive

To je zanimljivo zapažanje o tome kako strip junaci rade ; ako ne bi bilo negativaca , ne bi bilo ni Batmana .
neutral
positive
neutral
positive
neutral
positive
nan
nan

Ocjena 7.5 / 10
positive
neutral
neutral
positive
neutral
positive
nan
nan



 /media/gaurish/angela/projects/cro-movie-reviews/data-preparation/data/HR-Reviews-12_project_2022-sentiment-dataset.tsv
Flora i fauna oboje imaju jednaka prava tražiti isti prostor o kome toliko brinemo .
positive
neutral
neutral
positive
neutral
positive

Osim mnogih drugih , to bi bile glavne misli koje vam padaju na pamet nakon gledanja kinesko-američke produkcije apsolutno obožavajućeg “ Abominable ” .
positive
neutral
positive
neutral
neutral
positive

Ali Yi , koja već poznaje bol zbog razdvajanja obitelji zbog smrti svog oca , razumije i Everest-ovu borbu , zbog čega je ublažila njegovu bol dok ona ništa ne može učiniti za sebe .
mixed
positive
mixed
positive
mixed
positive

Ali ono što ona ne zna je da će se izliječiti od samoproglašene usamljenice s Everestom koja će je podsjetiti da jedinstvo obitelji nije samo u jednoj osobi .
positive
neutral
positive
neutral
neutral
positive

Iako je grozno izgubiti jednog , nikad nećemo zaboraviti one koji su još uvijek okolo .
mixed
neutral
mixed
neutral
mixed
neutral

I Yi će to dobiti na Everestu , uspostavljajući neraskidivu vezu sa stvorenjem , dok joj je srce smetalo da to učini sa svojom mamom i Nai Nai-om koji su bili čitavo ovo vrijeme .
mixed
neutral
mixed
neutral
mixed
neutral



 /media/gaurish/angela/projects/cro-movie-reviews/data-preparation/data/HR-Reviews-13_project_2022-sentiment-dataset.tsv
No , pravi razlog za njegov nastup je samo za pokazivanje showa .
neutral
sarcasm
negative
negative
neutral
sarcasm



 /media/gaurish/angela/projects/cro-movie-reviews/data-preparation/data/HR-Reviews-14_project_2022-sentiment-dataset.tsv
Kada jedan od članova posade , botaničar Mark Watney , ostane sam sasvim slučajno jer je ostatak istraživačkog tima mislio da je mrtav .
neutral
negative
neutral
negative
negative
neutral

Što se tiče kastinga , većina glumaca je bio sasvim solidan odabir , mada nekako mislim da se niko od njih nije pokazao u najbolje svjetlu i dao maksimum od sebe , osim možda Kristen Wiig koja daje poseban šarm filmu .
mixed
neutral
mixed
neutral
mixed
neutral



 /media/gaurish/angela/projects/cro-movie-reviews/data-preparation/data/HR-Reviews-15_project_2022-sentiment-dataset.tsv
Sam intro u ovu avanturističko-komičnu fantaziju obećavao je jedan topao , sladunjav i lijep film koji bi možda mogao i postati vremenski klasik jer nam je opšte poznato da se u to pretvaraju dobri filmovi za djecu .
sarcasm
positive
mixed
neutral
mixed
neutral
positive
sarcasm

Odmah sklapa prijateljstvo sa novom susjetkinjom , ali njen otac to ne dozvoljava i ponaša se isuviše misteriozno i čudno , pa to odmah zaintrigira mladog došljaka .
mixed
neutral
mixed
neutral
mixed
neutral
nan
nan

Smetalo mi je i to što u konačnici nisam mogao izdvojiti niti jedan drag lik , a niti jedan performans vrijedan hvale , ali izuzeci su svakako ” negativci ” , odnosno čudovišta iz knjiga , poput lutke trbuhozborca , zločestog Snješka Bijelića , malih zlih patuljaka iz dvorišta itd .
negative
mixed
negative
mixed
mixed
negative
nan
nan



 /media/gaurish/angela/projects/cro-movie-reviews/data-preparation/data/HR-Reviews-16_project_2022-sentiment-dataset.tsv
Nekom studiju , nekom producentu ili filmadžiji ponesta originalnih ideja , a uz to i novca , pa sjeti se da bi mogao snimiti nastavak na veoma popularnu ‘ Alisu ’ iz 2010 . godine , koja je tada zaradila više od milijardu američkih dolara .
negative
neutral
sarcasm
negative
neutral
sarcasm



 /media/gaurish/angela/projects/cro-movie-reviews/data-preparation/data/HR-Reviews-17_project_2022-sentiment-dataset.tsv

 /media/gaurish/angela/projects/cro-movie-reviews/data-preparation/data/HR-Reviews-18_project_2022-sentiment-dataset.tsv
Osim aljkavog vizualnog predstavljanja , od početka do neke dvadeset pete minute , ovaj film ne mari o likovima , ne mari o konceptu , o zapletu , o humoru , kojeg na silu pokušava imati , ali nema , naravno .
neutral
neutral
negative
negative
negative
neutral

Ne znam šta bih više dodao niti oduzeo , osim toplog savjeta da ni ne pomišljate da pogledate ovo mrcvarenje , ovaj splet nesretnih okolnosti , ovo psihološku torturu i zločin nad umjetnošću .
neutral
neutral
negative
negative
negative
neutral

Trevor Wall je reditelj filma i ovo mu je filmski debi i nadam se da neće više snimati u budućnosti .
neutral
neutral
negative
negative
negative
neutral



 /media/gaurish/angela/projects/cro-movie-reviews/data-preparation/data/HR-Reviews-Sci-Serija-1_project_2022-sentiment-dataset.tsv
Ali jednom kad sam stigao do 7 . epizode , za koju mislim da je bila najbolja u prvoj sezoni , činilo se da će uskladiti fokus na tajne čarobnih ključeva .
positive
neutral
mixed
mixed
neutral
positive

Tek smo prve sezone dobili prikaze vrlo malo njih što ih čini još uzbudljivijim i intrigantnijim budućim sezonama .
positive
neutral
mixed
mixed
neutral
positive

Činilo se da kritičari prilično uživaju u ovom hvalu zbog “ rukovanja gubitkom i traumom ” .
neutral
negative
positive
negative
neutral
positive



 /media/gaurish/angela/projects/cro-movie-reviews/data-preparation/data/HR-Reviews-Sci-Serija-2_project_2022-sentiment-dataset.tsv
To se , između ostalog , odrazilo i kroz relativno kratko trajanje , jednostavnu priču i likove , ostavivši film koji dobro funkcionira sam po sebi , ali se upravo zbog svoje jednostavnosti čini izuzetno dobrim temeljem za remakeove .
neutral
mixed
positive
negative
mixed
negative
neutral
positive

Većina gledatelja će , međutim , od detalja daleko više pažnje staviti na ono što je već duže vremena HBO-v zaštitni znak – eksplicitni seks i golotinja .
neutral
neutral
negative
negative
negative
neutral
nan
nan

Tu se televizijska verzija čini daleko slobodnijom od filmske , što je u mnogo čemu potvrda ironičnog obrata situacije iz 1973 . godine u kojem su ljubitelji “ slobodnijih ” sadržaja morali ići u kino-dvorane dok ih na malim ekranama nisu mogli zamisliti ( a danas je sasvim drukčije ) .
neutral
neutral
negative
negative
negative
neutral
nan
nan

Na nju će se , kako stvari stoje , čekati sve do 2018 . godine , nešto duže nego što je to običaj kod drugih TV-serija .
negative
neutral
negative
neutral
negative
neutral
nan
nan

No , kada su u pitanju HBO i tako ambiciozan projekt , duža pauza koja bi omogućila ulaganje više truda i mogućnosti uklanjanja pogreška se čini opravdanim .
neutral
positive
positive
neutral
neutral
positive
nan
nan



 /media/gaurish/angela/projects/cro-movie-reviews/data-preparation/data/HR-Reviews-Sci-Serija-3_project_2022-sentiment-dataset.tsv
To je bio drugi film navodne trilogije prije događaja Aliena koji je iznjedrio još tri nastavka .
neutral
positive
neutral
positive
neutral
positive

Tako je već šesti film koji se odnosi na ove aliens ( osim filma Alien Vs Predator )
neutral
positive
neutral
positive
neutral
positive

Čak i tada sam osjetio da je previse vremena za disanje , osobito tijekom scene razgovora koje su napravile film , a ne da imaju gotovo neprestano neizvjesno vrijeme , postali su manje zastrašujući .
negative
negative
neutral
neutral
negative
neutral

Što se tiče same price , to je zapravo bilo dobro i približila nam je više razumijevanja o podrijetlu aliensa koje biste nagađali .
positive
neutral
positive
neutral
neutral
positive

Još jedna tačka koju želim naglasiti jest da od 15 - tero člavnova posade ovdje mislim da se većina njih nije izdvojila , osim Tennesseejevog karaktera i naravno Waltera .
mixed
neutral
mixed
neutral
mixed
neutral

Pretpostavljam da je 15 godina previse ? ?
sarcasm
negative
sarcasm
negative
negative
sarcasm

Sada , ako ste obožavatelj punog akcijskog filma ipak , treba podsjetiti da unatoč trajanju od 2 sata , akcije , neizvjesne sekvence možda neće biti dovoljno zadovoljavajuće .
negative
neutral
negative
neutral
negative
neutral



 /media/gaurish/angela/projects/cro-movie-reviews/data-preparation/data/HR-Reviews-Sci-Serija-4_project_2022-sentiment-dataset.tsv

 /media/gaurish/angela/projects/cro-movie-reviews/data-preparation/data/HR-Reviews-Sci-Serija-5_project_2022-sentiment-dataset.tsv
Ona dovodi humor do strašne situacije .
neutral
sarcasm
mixed
mixed
neutral
sarcasm
